Exploring the Sensitivity of Next Generation Gravitational Wave Detectors

The second-generation of gravitational-wave detectors are just starting operation, and have already yielding their first detections. Research is now concentrated on how to maximize the scientific potential of gravitational-wave astronomy. To support this effort, we present here design targets for a new generation of detectors, which will be capable of observing compact binary sources with high signal-to-noise ratio throughout the Universe.

==> arXiv_authors.txt <==
B. P. Abbott, R. Abbott, T. D. Abbott, M. R. Abernathy, K. Ackley, C. Adams, P. Addesso, R. X. Adhikari, V. B. Adya, C. Affeldt, N. Aggarwal, O. D. Aguiar, A. Ain, P. Ajith, B. Allen, P. A. Altin, S. B. Anderson, W. G. Anderson, K. Arai, M. C. Araya, C. C. Arceneaux, J. S. Areeda, K. G. Arun, G. Ashton, M. Ast, S. M. Aston, P. Aufmuth, C. Aulbert, S. Babak, P. T. Baker, S. W. Ballmer, J. C. Barayoga, S. E. Barclay, B. C. Barish, D. Barker, B. Barr, L. Barsotti, J. Bartlett, I. Bartos, R. Bassiri, J. C. Batch, C. Baune, A. S. Bell, B. K. Berger, G. Bergmann, C. P. L. Berry, J. Betzwieser, S. Bhagwat, R. Bhandare, I. A. Bilenko, G. Billingsley, J. Birch, R. Birney, S. Biscans, A. Bisht, C. Biwer, J. K. Blackburn, C. D. Blair, D. G. Blair, R. M. Blair, O. Bock, C. Bogan, A. Bohe, C. Bond, R. Bork, S. Bose, P. R. Brady, V. B. Braginsky, J. E. Brau, M. Brinkmann, P. Brockill, J. E. Broida, A. F. Brooks, D. A. Brown, D. D. Brown, N. M. Brown, S. Brunett, C. C. Buchanan, A. Buikema, A. Buonanno, R. L. Byer, M. Cabero, L. Cadonati, C. Cahillane, J. Calder'on Bustillo, T. Callister, J. B. Camp, K. C. Cannon, J. Cao, C. D. Capano, S. Caride, S. Caudill, M. Cavagli`a, C. B. Cepeda, S. J. Chamberlin, M. Chan, S. Chao, P. Charlton, B. D. Cheeseboro, H. Y. Chen, Y. Chen, C. Cheng, H. S. Cho, M. Cho, J. H. Chow, N. Christensen, Q. Chu, S. Chung, G. Ciani, F. Clara, J. A. Clark, C. G. Collette, L. Cominsky, M. Constancio Jr., D. Cook, T. R. Corbitt, N. Cornish, A. Corsi, C. A. Costa, M. W. Coughlin, S. B. Coughlin, S. T. Countryman, P. Couvares, E. E. Cowan, D. M. Coward, M. J. Cowart, D. C. Coyne, R. Coyne, K. Craig, J. D. E. Creighton, J. Cripe, S. G. Crowder, A. Cumming, L. Cunningham, T. Dal Canton, S. L. Danilishin, K. Danzmann, N. S. Darman, A. Dasgupta, C. F. Da Silva Costa, I. Dave, G. S. Davies, E. J. Daw, S. De, D. DeBra, W. Del Pozzo, T. Denker, T. Dent, V. Dergachev, R. T. DeRosa, R. DeSalvo, R. C. Devine, S. Dhurandhar, M. C. D'iaz, I. Di Palma, F. Donovan, K. L. Dooley, S. Doravari, R. Douglas, T. P. Downes, M. Drago, R. W. P. Drever, J. C. Driggers, S. E. Dwyer, T. B. Edo, M. C. Edwards, A. Effler, H.-B. Eggenstein, P. Ehrens, J. Eichholz, S. S. Eikenberry, W. Engels, R. C. Essick, T. Etzel, M. Evans, T. M. Evans, R. Everett, M. Factourovich, H. Fair, S. Fairhurst, X. Fan, Q. Fang, B. Farr, W. M. Farr, M. Favata, M. Fays, H. Fehrmann, M. M. Fejer, E. Fenyvesi, E. C. Ferreira, R. P. Fisher, M. Fletcher, Z. Frei, A. Freise, R. Frey, P. Fritschel, V. V. Frolov, P. Fulda, M. Fyffe, H. A. G. Gabbard, J. R. Gair, S. G. Gaonkar, G. Gaur, N. Gehrels, P. Geng, J. George, L. Gergely, Abhirup Ghosh, Archisman Ghosh, J. A. Giaime, K. D. Giardina, K. Gill, A. Glaefke, E. Goetz, R. Goetz, L. Gondan, G. Gonz'alez, A. Gopakumar, N. A. Gordon, M. L. Gorodetsky, S. E. Gossan, C. Graef, P. B. Graff, A. Grant, S. Gras, C. Gray, A. C. Green, H. Grote, S. Grunewald, X. Guo, A. Gupta, M. K. Gupta, K. E. Gushwa, E. K. Gustafson, R. Gustafson, J. J. Hacker, B. R. Hall, E. D. Hall, G. Hammond, M. Haney, M. M. Hanke, J. Hanks, C. Hanna, M. D. Hannam, J. Hanson, T. Hardwick, G. M. Harry, I. W. Harry, M. J. Hart, M. T. Hartman, C.-J. Haster, K. Haughian, M. C. Heintze, M. Hendry, I. S. Heng, J. Hennig, J. Henry, A. W. Heptonstall, M. Heurs, S. Hild, D. Hoak, K. Holt, D. E. Holz, P. Hopkins, J. Hough, E. A. Houston, E. J. Howell, Y. M. Hu, S. Huang, E. A. Huerta, B. Hughey, S. Husa, S. H. Huttner, T. Huynh-Dinh, N. Indik, D. R. Ingram, R. Inta, H. N. Isa, M. Isi, T. Isogai, B. R. Iyer, K. Izumi, H. Jang, K. Jani, S. Jawahar, L. Jian, F. Jim'enez-Forteza, W. W. Johnson, D. I. Jones, R. Jones, L. Ju, Haris K, C. V. Kalaghatgi, V. Kalogera, S. Kandhasamy, G. Kang, J. B. Kanner, S. J. Kapadia, S. Karki, K. S. Karvinen, M. Kasprzack, E. Katsavounidis, W. Katzman, S. Kaufer, T. Kaur, K. Kawabe, M. S. Kehl, D. Keitel, D. B. Kelley, W. Kells, R. Kennedy, J. S. Key, F. Y. Khalili, S. Khan, Z. Khan, E. A. Khazanov, N. Kijbunchoo, Chi-Woong Kim, Chunglee Kim, J. Kim, K. Kim, N. Kim, W. Kim, Y.-M. Kim, S. J. Kimbrell, E. J. King, P. J. King, J. S. Kissel, B. Klein, L. Kleybolte, S. Klimenko, S. M. Koehlenbeck, V. Kondrashov, A. Kontos, M. Korobko, W. Z. Korth, D. B. Kozak, V. Kringel, C. Krueger, G. Kuehn, P. Kumar, R. Kumar, L. Kuo, B. D. Lackey, M. Landry, J. Lange, B. Lantz, P. D. Lasky, M. Laxen, A. Lazzarini, S. Leavey, E. O. Lebigot, C. H. Lee, H. K. Lee, H. M. Lee, K. Lee, A. Lenon, J. R. Leong, Y. Levin, J. B. Lewis, T. G. F. Li, A. Libson, T. B. Littenberg, N. A. Lockerbie, A. L. Lombardi, L. T. London, J. E. Lord, M. Lormand, J. D. Lough, H. L"uck, A. P. Lundgren, R. Lynch, Y. Ma, B. Machenschalk, M. MacInnis, D. M. Macleod, F. Maga~na-Sandoval, L. Maga~na Zertuche, R. M. Magee, V. Mandic, V. Mangano, G. L. Mansell, M. Manske, S. M'arka, Z. M'arka, A. S. Markosyan, E. Maros, I. W. Martin, D. V. Martynov, K. Mason, T. J. Massinger, M. Masso-Reid, F. Matichard, L. Matone, N. Mavalvala, N. Mazumder, R. McCarthy, D. E. McClelland, S. McCormick, S. C. McGuire, G. McIntyre, J. McIver, D. J. McManus, T. McRae, S. T. McWilliams, D. Meacher, G. D. Meadors, A. Melatos, G. Mendell, R. A. Mercer, E. L. Merilh, S. Meshkov, C. Messenger, C. Messick, P. M. Meyers, H. Miao, H. Middleton, E. E. Mikhailov, A. L. Miller, A. Miller, B. B. Miller, J. Miller, M. Millhouse, J. Ming, S. Mirshekari, C. Mishra, S. Mitra, V. P. Mitrofanov, G. Mitselmakher, R. Mittleman, S. R. P. Mohapatra, B. C. Moore, C. J. Moore, D. Moraru, G. Moreno, S. R. Morriss, K. Mossavi, C. M. Mow-Lowry, G. Mueller, A. W. Muir, Arunava Mukherjee, D. Mukherjee, S. Mukherjee, N. Mukund, A. Mullavey, J. Munch, D. J. Murphy, P. G. Murray, A. Mytidis, R. K. Nayak, K. Nedkova, T. J. N. Nelson, A. Neunzert, G. Newton, T. T. Nguyen, A. B. Nielsen, A. Nitz, D. Nolting, M. E. N. Normandin, L. K. Nuttall, J. Oberling, E. Ochsner, J. O'Dell, E. Oelker, G. H. Ogin, J. J. Oh, S. H. Oh, F. Ohme, M. Oliver, P. Oppermann, Richard J. Oram, B. O'Reilly, R. O'Shaughnessy, D. J. Ottaway, H. Overmier, B. J. Owen, A. Pai, S. A. Pai, J. R. Palamos, O. Palashov, A. Pal-Singh, H. Pan, C. Pankow, F. Pannarale, B. C. Pant, M. A. Papa, H. R. Paris, W. Parker, D. Pascucci, Z. Patrick, B. L. Pearlstone, M. Pedraza, L. Pekowsky, A. Pele, S. Penn, A. Perreca, L. M. Perri, M. Phelps, V. Pierro, I. M. Pinto, M. Pitkin, M. Poe, A. Post, J. Powell, J. Prasad, J. Pratt, V. Predoi, T. Prestegard, L. R. Price, M. Prijatelj, M. Principe, S. Privitera, L. Prokhorov, O. Puncken, M. P"urrer, H. Qi, J. Qin, S. Qiu, V. Quetschke, E. A. Quintero, R. Quitzow-James, F. J. Raab, D. S. Rabeling, H. Radkins, P. Raffai, S. Raja, C. Rajan, M. Rakhmanov, V. Raymond, J. Read, C. M. Reed, S. Reid, D. H. Reitze, H. Rew, S. D. Reyes, K. Riles, M. Rizzo, N. A. Robertson, R. Robie, J. G. Rollins, V. J. Roma, G. Romanov, J. H. Romie, S. Rowan, A. R"udiger, K. Ryan, S. Sachdev, T. Sadecki, L. Sadeghian, M. Sakellariadou, M. Saleem, F. Salemi, A. Samajdar, L. Sammut, E. J. Sanchez, V. Sandberg, B. Sandeen, J. R. Sanders, B. S. Sathyaprakash, P. R. Saulson, O. E. S. Sauter, R. L. Savage, A. Sawadsky, P. Schale, R. Schilling, J. Schmidt, P. Schmidt, R. Schnabel, R. M. S. Schofield, A. Sch"onbeck, E. Schreiber, D. Schuette, B. F. Schutz, J. Scott, S. M. Scott, D. Sellers, A. S. Sengupta, A. Sergeev, D. A. Shaddock, T. Shaffer, M. S. Shahriar, M. Shaltev, B. Shapiro, P. Shawhan, A. Sheperd, D. H. Shoemaker, D. M. Shoemaker, K. Siellez, X. Siemens, D. Sigg, A. D. Silva, A. Singer, L. P. Singer, A. Singh, R. Singh, A. M. Sintes, B. J. J. Slagmolen, J. R. Smith, N. D. Smith, R. J. E. Smith, E. J. Son, B. Sorazu, T. Souradeep, A. K. Srivastava, A. Staley, M. Steinke, J. Steinlechner, S. Steinlechner, D. Steinmeyer, B. C. Stephens, R. Stone, K. A. Strain, N. A. Strauss, S. Strigin, R. Sturani, A. L. Stuver, T. Z. Summerscales, L. Sun, S. Sunil, P. J. Sutton, M. J. Szczepa'nczyk, D. Talukder, D. B. Tanner, M. T'apai, S. P. Tarabrin, A. Taracchini, R. Taylor, T. Theeg, M. P. Thirugnanasambandam, E. G. Thomas, M. Thomas, P. Thomas, K. A. Thorne, E. Thrane, V. Tiwari, K. V. Tokmakov, K. Toland, C. Tomlinson, Z. Tornasi, C. V. Torres, C. I. Torrie, D. T"oyr"a, G. Traylor, D. Trifir`o, M. Tse, D. Tuyenbayev, D. Ugolini, C. S. Unnikrishnan, A. L. Urban, S. A. Usman, H. Vahlbruch, G. Vajente, G. Valdes, D. C. Vander-Hyde, A. A. van Veggel, S. Vass, R. Vaulin, A. Vecchio, J. Veitch, P. J. Veitch, K. Venkateswara, S. Vinciguerra, D. J. Vine, S. Vitale, T. Vo, C. Vorvick, D. V. Voss, W. D. Vousden, S. P. Vyatchanin, A. R. Wade, L. E. Wade, M. Wade, M. Walker, L. Wallace, S. Walsh, H. Wang, M. Wang, X. Wang, Y. Wang, R. L. Ward, J. Warner, B. Weaver, M. Weinert, A. J. Weinstein, R. Weiss, L. Wen, P. Wessels, T. Westphal, K. Wette, J. T. Whelan, B. F. Whiting, R. D. Williams, A. R. Williamson, J. L. Willis, B. Willke, M. H. Wimmer, W. Winkler, C. C. Wipf, H. Wittel, G. Woan, J. Woehler, J. Worden, J. L. Wright, D. S. Wu, G. Wu, J. Yablon, W. Yam, H. Yamamoto, C. C. Yancey, H. Yu, M. Zanolin, M. Zevin, L. Zhang, M. Zhang, Y. Zhang, C. Zhao, M. Zhou, Z. Zhou, X. J. Zhu, M. E. Zucker, S. E. Zuraw, J. Zweizig and J. Harms

